Discrete Exponential-Family Models for Multivariate Binary Outcomes

Studies that collect multi-outcome data such as tobacco and alcohol use are becoming increasingly common. In principle, multi-outcomes studies investigate the correlations between outcomes, including, causal links and/or joint distributions. Although there are many methods for studying multivariate outcomes, significant limitations regarding scale and interpretation persist. Here we introduce a model based on the exponential-family for discrete binary outcomes that provides a flexible framework for hypothesis testing of multiple binary outcomes in a computationally efficient fashion.

==> fig/polytomies.pdf_tex <==
%% Creator: Inkscape 1.0.2 (1.0.2+r75+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'polytomies.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420.20637572bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45509485)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{polytomies.pdf}}%
    \put(0.37127303,0.43847865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b) Hard polytomy - 2 functions\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{polytomies.pdf}}%
    \put(0.53823012,0.03699042){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2^{2\times 6}=$4,096\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{polytomies.pdf}}%
    \put(0.72154622,0.44081616){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c) Reconciled tree 3 functions\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{polytomies.pdf}}%
    \put(0.85183085,0.03699052){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2^{3\times 3}=$512\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{polytomies.pdf}}%
    \put(0.03213653,0.43847865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a) Reconciled tree 2 functions\end{tabular}}}}%
    \put(0.16255723,0.03699052){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2^{2\times 3}=$64\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{polytomies.pdf}}%
    \put(0.01038156,0.08256819){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Parent\end{tabular}}}}%
    \put(0.04658588,0.13193364){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Offspring\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{polytomies.pdf}}%
  \end{picture}%
\endgroup%

